Transport of ions in a segmented linear Paul trap in printed-circuit-board technology

We describe the construction and operation of a segmented linear Paul trap, fabricated in printed-circuit-board technology with an electrode segment width of 500 microns. We prove the applicability of this technology to reliable ion trapping and report the observation of Doppler cooled ion crystals of Ca-40 with this kind of traps. Measured trap frequencies agree with numerical simulations at the level of a few percent from which we infer a high fabrication accuracy of the segmented trap. To demonstrate its usefulness and versatility for trapped ion experiments we study the fast transport of a single ion. Our experimental results show a success rate of 99.0(1)% for a transport distance of 2x2mm in a round-trip time of T=20us, which corresponds to 4 axial oscillations only. We theoretically and experimentally investigate the excitation of oscillations caused by fast ion transports with error-function voltage ramps: For a slightly slower transport (a round-trip shuttle within T=30us) we observe non-adiabatic motional excitation of 0.89(15)meV.

==> text.txt <==
Transport of ions in a segmented linear Paul trap in printed-circuit-board technology



G. Huber, T. Deuschle, W. Schnitzler, R. Reichle, K. Singer and F. Schmidt-Kaler



We describe the construction and operation of a segmented linear Paul trap,
fabricated in  printed-circuit-board technology with an electrode segment
width of 500 microns. We prove the applicability of this technology to reliable ion trapping and report the observation of Doppler cooled ion crystals of Ca-40 with this kind of traps.
Measured trap frequencies agree with numerical simulations at the level of a few percent from which we infer a high fabrication accuracy of the segmented trap.
To demonstrate its usefulness and versatility for trapped ion experiments we study the fast transport of a single ion.
Our experimental results show a success rate of 99.0(1)% for a transport distance of 2x2mm in a round-trip time of T=20us, which corresponds to 4 axial oscillations only.
We theoretically and experimentally investigate the excitation of oscillations
caused by fast ion transports with error-function voltage ramps: For a slightly slower transport (a round-trip shuttle within T=30us) we observe non-adiabatic motional excitation of 0.89(15)meV.
